Infectious Disease Transmission via Aerosol Propagation from a Molecular Communication Perspective: Shannon Meets Coronavirus

Molecular communication is not only able to mimic biological and chemical communication mechanisms, but also provides a theoretical framework for viral infection processes. In this tutorial, aerosol and droplet transmission is modeled as a multiuser scenario with mobile nodes, related to broadcasting and relaying. In contrast to data communication systems, in the application of pathogen-laden aerosol transmission, mutual information between nodes should be minimized. Towards this goal, several countermeasures are reasoned. The findings are supported by experimental results and by an advanced particle simulation tool. This work is inspired by the recent outbreak of the coronavirus (COVID-19) pandemic, but also applicable to other airborne infectious diseases like influenza.

==> 2_emission.tikz <==
\begin{tikzpicture}
\tikzstyle{vecArrow} = [thick, decoration={markings,mark=at position
   1 with {\arrow[semithick]{open triangle 60}}},
   double distance=1.4pt, shorten >= 5.5pt,
   preaction = {decorate},
   postaction = {draw,line width=1.4pt, white,shorten >= 4.5pt}]
\tikzstyle{innerWhite} = [semithick, white,line width=1.4pt, shorten >= 4.5pt]

   \node[rectangle,inner sep=0pt,minimum size=2cm,color=black,fill=gray!10,align=center,font=\bfseries] at (0,0) (event) {Respiratory\\event}; 
   
   \node[circle,inner sep=0pt,minimum size=1.5cm,color=black,fill=red!20,align=center] at (0,2.5) (infect) {Infection\\state}; 
   
   \node[circle,inner sep=0pt,minimum size=1.5cm,color=black,fill=blue!10,align=center] at (-2.5,1.75) (breath) {Breathing}; 
   \node[circle,inner sep=0pt,minimum size=1.5cm,color=black,fill=blue!10,align=center] at (-3,0) (speak) {Speaking/\\singing}; 
   \node[circle,inner sep=0pt,minimum size=1.5cm,color=black,fill=blue!10,align=center] at (-2.5,-1.75) (cough) {Coughing/\\sneezing}; 
   
  \node[inner sep=5pt,color=black,fill=olive!10,align=left,anchor=west,minimum height=0.65cm,minimum width=2cm] at (2,2) (amount) {Amount}; 
  \node[inner sep=5pt,color=black,fill=olive!10,align=left,anchor=west,minimum height=0.65cm,minimum width=2cm] at (2.25,1) (diam) {Diameter}; 
  \node[inner sep=5pt,color=black,fill=olive!10,align=left,anchor=west,minimum height=0.65cm,minimum width=2cm] at (2.5,0) (velo) {Velocity}; 
  \node[inner sep=5pt,color=black,fill=olive!10,align=left,anchor=west,minimum height=0.65cm,minimum width=2cm] at (2.25,-1) (temp) {Temperature}; 
  \node[inner sep=5pt,color=black,fill=olive!10,align=left,anchor=west,minimum height=0.65cm,minimum width=2cm] at (2,-2) (load) {Viral load}; 
  
   \draw[vecArrow] (infect) -- (event);
   
   \draw[vecArrow] (breath) -- (event);
   \draw[vecArrow] (speak) -- (event);
   \draw[vecArrow] (cough) -- (event);
   
   \draw[->] (event) -- (amount.west);
   \draw[->] (event) -- (diam.west);
   \draw[->] (event) -- (velo.west);
   \draw[->] (event) -- (temp.west);
   \draw[->] (event) -- (load.west);
\end{tikzpicture}


==> 2_reception.tikz <==
\usetikzlibrary{calc}                   
\usetikzlibrary{shapes}      
\usetikzlibrary{arrows,decorations.pathmorphing,backgrounds,positioning,fit,petri}
\begin{tikzpicture}
    \node [cloud,cloud puffs=17,cloud puff arc=120, aspect=2, inner ysep=1em,fill=olive!10] at (-2,0.5) (aerosols) {Aerosol clouds};
    
    \node (A) {
    \begin{tikzpicture}
    \node[circle,fill,minimum size=5mm] (head) {};
    \node[rounded corners=2pt,minimum height=1.3cm,minimum width=0.4cm,fill,below = 1pt of head] (body) {};
    \draw[line width=1mm] ([shift={(2pt,-1pt)}]body.north east) --++(-90:6mm);
    \draw[line width=1mm] ([shift={(-2pt,-1pt)}]body.north west)--++(-90:6mm);
    \draw[thick,white] (body.south) --++(90:5.5mm);
    \end{tikzpicture}};

  \node[inner sep=5pt,color=black,fill=red!10,align=left,anchor=west] at (2,1) (head) {Mouth, nose, eyes}; 
  \node[inner sep=5pt,color=black,fill=red!5,align=left,anchor=west] at (2,0) (hands) {Hands}; 
  \node[inner sep=5pt,color=black,fill=yellow!10,align=left,anchor=west] at (2,-1) (feet) {Feet}; 
  
  \draw[<-] (0.3,0.7) -- (head.west);
  \draw[<-] (0.4,-0.2) -- (hands.west);
  \draw[<-] (0.25,-0.9) -- (feet.west);
\end{tikzpicture}


==> 2_scenario.tikz <==

\usetikzlibrary{positioning}
\usetikzlibrary{shapes,arrows}
\usetikzlibrary{3d}

\begin{tikzpicture}[x=0.5cm,y=0.5cm,z=0.3cm,>=stealth]
    \clip (0,0) rectangle (16,10);
% 	\begin{scope}[canvas is xz plane at y=-2]
% 	\begin{axis}[%
% 	    width=12cm,
%         xmin=0,
%         xmax=10,
%         % y dir=reverse,
%         % x dir=reverse,
%         ymin=0,
%         ymax=10,
%         axis background/.style={fill=white}
%         ]
% 	    \addplot [forget plot] graphics [xmin=0, xmax=40, ymin=0, ymax=40] {multiuser_heatmap-1.png};
% 	\end{axis}
% 	\end{scope}
	
	% The axes
% 	\draw[->] (xyz cs:x=0) -- (xyz cs:x=10) node[right] {$x$};
% 	\draw[->] (xyz cs:y=0) -- (xyz cs:y=4) node[right] {$z$};
    % \draw[->] (xyz cs:z=0) -- (xyz cs:z=10) node[above] {$y$};
	% The thin ticks
% 	\foreach \coo in {0,1,...,9}
% 	{
% 		\draw (\coo,-1.5pt) -- (\coo,1.5pt);
% 		\draw (xyz cs:y=-0.15pt,z=\coo) -- (xyz cs:y=0.15pt,z=\coo);
% 	}
% 	\foreach \coo in {0,1,...,3}
% 	{
% 		\draw (-1.5pt,\coo) -- (1.5pt,\coo);
% 	}

	\begin{scope}[canvas is xz plane at y=0]
		\draw[gray!40,step=1.0,thin] (0,0) grid (10,10);
	\end{scope}
	
	\begin{scope}[canvas is xz plane at y=0]
		% TX path
		\path[draw,thick,color=red,->] (1,0) .. controls (2,2) .. (3,2.5);
		\path[draw,thick,color=red,->] (3,2.5) .. controls (4,4) .. (0,7);
		% RX1 path
		\path[draw,thick,color=blue,->] (0,10) .. controls (1,9) .. (5,7);
		\path[draw,thick,color=blue,->] (5,7) .. controls (8,8) .. (10,10);
		% RX2 path
		\path[draw,thick,color=blue,->] (10,8) .. controls (9,8) .. (8,2);
		\path[draw,thick,color=blue,->] (8,2) .. controls (8,1) .. (8,0);
		% RX3 path
		\path[draw,thick,color=blue,->] (0,3) ..controls (0.5,3) .. (1,3.5);
		\path[draw,thick,color=blue,->] (1,3.5) .. controls (5,5) .. (10,3);
	\end{scope}
	
    \begin{scope}[shift={(xyz cs:x=5,y=2,z=7)},rotate=-105]
	    \begin{axis}[
	        axis lines=center,
            axis line style={draw=none},
            tick style={draw=none},
            xticklabels={x},
            yticklabels={y},
            zticklabels={z},
            xlabel={}, ylabel={}, zlabel={},
            domain=0:1,
            y domain=0:2*pi,
            xmin=-4, xmax=4,
            ymin=-4, ymax=4,
            zmin=0.0,zmax=3,
            samples=30, anchor=origin]
            \addplot3[surf,color=blue!10,opacity=0.5,shader=flat] ({x*cos(deg(y))},{x*sin(deg(y))},{x});
        \end{axis}
	\end{scope}
	
    \begin{scope}[shift={(xyz cs:x=8,y=2,z=2)},rotate=-245]
	    \begin{axis}[
	        axis lines=center,
            axis line style={draw=none},
            tick style={draw=none},
            xticklabels={x},
            yticklabels={y},
            zticklabels={z},
            xlabel={}, ylabel={}, zlabel={},
            domain=0:1,
            y domain=0:2*pi,
            xmin=-4, xmax=4,
            ymin=-4, ymax=4,
            zmin=0.0,zmax=3,
            samples=30, anchor=origin]
            \addplot3[surf,color=blue!10,opacity=0.5,shader=flat] ({x*cos(deg(y))},{x*sin(deg(y))},{x});
        \end{axis}
	\end{scope}
	
    \begin{scope}[shift={(xyz cs:x=1,y=2,z=3.5)},rotate=-90]
	    \begin{axis}[
	        axis lines=center,
            axis line style={draw=none},
            tick style={draw=none},
            xticklabels={x},
            yticklabels={y},
            zticklabels={z},
            xlabel={}, ylabel={}, zlabel={},
            domain=0:1,
            y domain=0:2*pi,
            xmin=-4, xmax=4,
            ymin=-4, ymax=4,
            zmin=0.0,zmax=3,
            samples=30, anchor=origin]
            \addplot3[surf,color=blue!10,opacity=0.5,shader=flat] ({x*cos(deg(y))},{x*sin(deg(y))},{x});
        \end{axis}
	\end{scope}
	
    \begin{scope}[shift={(xyz cs:x=3,y=2,z=2.5)},rotate=-55]
	    \begin{axis}[
	        axis lines=center,
            axis line style={draw=none},
            tick style={draw=none},
            xticklabels={x},
            yticklabels={y},
            zticklabels={z},
            xlabel={}, ylabel={}, zlabel={},
            domain=0:1,
            y domain=0:2*pi,
            xmin=-4, xmax=4,
            ymin=-4, ymax=4,
            zmin=0.0,zmax=3,
            samples=30, anchor=origin]
            \addplot3[surf,color=red!30,opacity=0.5,shader=flat] ({x*cos(deg(y))},{x*sin(deg(y))},{x});
        \end{axis}
	\end{scope}

	\node[antenna,scale=0.5,fill,color=red] at (xyz cs:x=3,z=2.5) (Tx1) {};
	\node[antenna,scale=0.5,fill,color=blue] at (xyz cs:x=5,z=7) (Rx1) {};
	\node[antenna,scale=0.5,fill,color=blue] at (xyz cs:x=8,z=2) (Rx2) {};
	\node[antenna,scale=0.5,fill,color=blue] at (xyz cs:x=1,z=3.5) (Rx3) {};
\end{tikzpicture}
